The Milky Way's bar structural properties from gravitational waves

The Laser Interferometer Space Antenna (LISA) will enable Galactic gravitational wave (GW) astronomy by individually resolving $ > 10^4$ signals from double white dwarf (DWD) binaries throughout the Milky Way. In this work we assess for the first time the potential of LISA data to map the Galactic stellar bar and spiral arms, since GWs are unaffected by stellar crowding and dust extinction unlike optical observations of the bulge region. To achieve this goal we combine a realistic population of Galactic DWDs with a high-resolution N-Body simulation a galaxy in good agreement with the Milky Way. We then model GW signals from our synthetic DWD population and reconstruct the structure of the simulated Galaxy from mock LISA observations. Our results show that while the low signal contrast between the background disc and the spiral arms hampers our ability to characterise the spiral structure, the stellar bar will instead clearly appear in the GW map of the bulge. The bar length and bar width derived from these synthetic observations are underestimated, respectively within $1\sigma$ and at a level greater than $2\sigma$, but the resulting axis ratio agrees to well within $1\sigma$, while the viewing angle is recovered to within one degree. These are competitive constraints compared to those from electromagnetic tracers, and they are obtained with a completely independent method. We therefore foresee that the synergistic use of GWs and electromagnetic tracers will be a powerful strategy to map the bar and the bulge of the Milky Way.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
